Rotation invariant CNN using scattering transform for image classification

Deep convolutional neural networks accuracy is heavily impacted by rotations of the input data. In this paper, we propose a convolutional predictor that is invariant to rotations in the input. This architecture is capable of predicting the angular orientation without angle-annotated data. Furthermore, the predictor maps continuously the random rotation of the input to a circular space of the prediction. For this purpose, we use the roto-translation properties existing in the Scattering Transform Networks with a series of 3D Convolutions. We validate the results by training with upright and randomly rotated samples. This allows further applications of this work on fields like automatic re-orientation of randomly oriented datasets.

==> 3Drr_1.txt <==
-90,10,4
-78.75,11,4
-67.5,13,4
-56.25,14,4
-45,15,4
-33.75,15,4
-22.5,16,4
-11.25,1,4
0,2,4
11.25,2,4
22.5,4,4
33.75,5,4
45,6,4
56.25,7,4
67.5,8,4
78.75,9,4

